DNN-based Localization from Channel Estimates: Feature Design and Experimental Results

We consider the use of deep neural networks (DNNs) in the context of channel state information (CSI)-based localization for Massive MIMO cellular systems. We discuss the practical impairments that are likely to be present in practical CSI estimates, and introduce a principled approach to feature design for CSI-based DNN applications based on the objective of making the features invariant to the considered impairments. We demonstrate the efficiency of this approach by applying it to a dataset constituted of geo-tagged CSI measured in an outdoors campus environment, and training a DNN to estimate the position of the UE on the basis of the CSI. We provide an experimental evaluation of several aspects of that learning approach, including localization accuracy, generalization capability, and data aging.

==> arnold.csv <==
,edge,hist
0,0.20100502512562815,0.011070605790879104
1,0.4020100502512563,0.03230012042515315
2,0.6030150753768845,0.05457157442798051
3,0.8040201005025126,0.07033090737734961
4,1.0050251256281408,0.09090920990627777
5,1.206030150753769,0.09533745222262946
6,1.407035175879397,0.10810120948740772
7,1.6080402010050252,0.116957694120111
8,1.8090452261306533,0.12568393633174513
9,2.0100502512562817,0.13154484527985744
10,2.21105527638191,0.13597308759620924
11,2.412060301507538,0.13050290591130428
12,2.613065326633166,0.13610333001727842
13,2.814070351758794,0.13180533012199594
14,3.0150753768844223,0.13102387559558093
15,3.2160804020100504,0.121646421278601
16,3.4170854271356785,0.12438151212105346
17,3.6180904522613067,0.11786939106759516
18,3.819095477386935,0.11721817896224933
19,4.020100502512563,0.12086496675218572
20,4.2211055276381915,0.10419393685533275
21,4.42211055276382,0.09924472485470444
22,4.623115577889448,0.10067739148646526
23,4.824120603015076,0.09416527043300697
24,5.025125628140704,0.08778339180061784
25,5.226130653266332,0.09038824022200115
26,5.42713567839196,0.08166199801036704
27,5.628140703517588,0.07514987695690875
28,5.8291457286432165,0.08022933137860622
29,6.030150753768845,0.07085187706162627
30,6.231155778894473,0.06551193779779046
31,6.432160804020101,0.06902848316665795
32,6.633165829145729,0.06043248337609299
33,6.834170854271357,0.05834860463898634
34,7.035175879396985,0.057436907691502184
35,7.236180904522613,0.05053405937483638
36,7.437185929648241,0.05105502905911305
37,7.63819095477387,0.05196672600659721
38,7.839195979899498,0.052096968427666375
39,8.040201005025127,0.04402193832137789
40,8.241206030150755,0.047798968532383905
41,8.442211055276383,0.04376145347923976
42,8.643216080402011,0.046626786742761404
43,8.84422110552764,0.04311024137389392
44,9.045226130653267,0.04011466568930311
45,9.246231155778895,0.03972393842609561
46,9.447236180904524,0.03907272632074978
47,9.648241206030152,0.03790054453112729
48,9.84924623115578,0.035035211267605636
49,10.050251256281408,0.03386302947798315
50,10.251256281407036,0.030216241688046496
51,10.452261306532664,0.029695272003769837
52,10.653266331658292,0.03008599926697733
53,10.85427135678392,0.027611393266663176
54,11.055276381909549,0.027481150845594014
55,11.256281407035177,0.024485575161003196
56,11.457286432160805,0.027481150845594014
57,11.658291457286433,0.020969029792135715
58,11.859296482412061,0.01927587831823656
59,12.06030150753769,0.020969029792135715
60,12.261306532663317,0.023573878213519035
61,12.462311557788945,0.017452484423268237
62,12.663316582914574,0.01641054505471491
63,12.864321608040202,0.016931514738991574
64,13.06532663316583,0.01888515105502906
65,13.266331658291458,0.016540787475784073
66,13.467336683417086,0.015238363265092415
67,13.668341708542714,0.013545211791193258
68,13.869346733668342,0.012633514843709096
69,14.07035175879397,0.014977878422954082
70,14.271356783919598,0.013935939054400754
71,14.472361809045227,0.013284726949054925
72,14.673366834170855,0.011982302738363267
73,14.874371859296483,0.011070605790879104
74,15.075376884422111,0.01250327242263993
75,15.27638190954774,0.011461333054086602
76,15.477386934673367,0.01250327242263993
77,15.678391959798995,0.008726242211634119
78,15.879396984924623,0.00963793915911828
79,16.080402010050253,0.00950769673804903
80,16.28140703517588,0.0118520603172941
81,16.48241206030151,0.011461333054086602
82,16.683417085427138,0.010810120948740773
83,16.884422110552766,0.010028666422325777
84,17.085427135678394,0.009768181580187446
85,17.286432160804022,0.007554060422011624
86,17.48743718592965,0.00807503010628829
87,17.68844221105528,0.007423818000942459
88,17.889447236180906,0.007554060422011624
89,18.090452261306535,0.008205272527357454
90,18.291457286432163,0.007293575579873293
91,18.49246231155779,0.010289151264464108
92,18.69346733668342,0.007684302843080791
93,18.894472361809047,0.007684302843080791
94,19.095477386934675,0.006902848316665794
95,19.296482412060303,0.007423818000942459
96,19.49748743718593,0.006251636211319965
97,19.69849246231156,0.008205272527357454
98,19.899497487437188,0.006381878632389131
99,20.100502512562816,0.005730666527043301
100,20.301507537688444,0.006772605895596629
101,20.502512562814072,0.005339939263835803
102,20.7035175879397,0.0052096968427666375
103,20.90452261306533,0.005600424105974135
104,21.105527638190956,0.005860908948112468
105,21.306532663316585,0.0070330907377349604
106,21.507537688442213,0.004949212000628305
107,21.70854271356784,0.005860908948112468
108,21.90954773869347,0.005860908948112468
109,22.110552763819097,0.003777030211005812
110,22.311557788944725,0.006121393790250799
111,22.512562814070353,0.005079454421697471
112,22.71356783919598,0.005079454421697471
113,22.91457286432161,0.0052096968427666375
114,23.115577889447238,0.005600424105974135
115,23.316582914572866,0.0052096968427666375
116,23.517587939698494,0.004688727158489974
117,23.718592964824122,0.005991151369181633
118,23.91959798994975,0.00481896957955914
119,24.12060301507538,0.00416775747421331
120,24.321608040201006,0.006512121053458297
121,24.522613065326635,0.0052096968427666375
122,24.723618090452263,0.00481896957955914
123,24.92462311557789,0.006381878632389131
124,25.12562814070352,0.004949212000628305
125,25.326633165829147,0.0052096968427666375
126,25.527638190954775,0.004428242316351642
127,25.728643216080403,0.004428242316351642
128,25.92964824120603,0.005079454421697471
129,26.13065326633166,0.005730666527043301
130,26.331658291457288,0.006251636211319965
131,26.532663316582916,0.004558484737420808
132,26.733668341708544,0.005339939263835803
133,26.934673366834172,0.00481896957955914
134,27.1356783919598,0.003777030211005812
135,27.33668341708543,0.0033863029477983145
136,27.537688442211056,0.0036467877899366463
137,27.738693467336685,0.003777030211005812
138,27.939698492462313,0.005339939263835803
139,28.14070351758794,0.004558484737420808
140,28.34170854271357,0.004037515053144145
141,28.542713567839197,0.004037515053144145
142,28.743718592964825,0.0032560605267291484
143,28.944723618090453,0.0024746060003141526
144,29.14572864321608,0.0052096968427666375
145,29.34673366834171,0.00481896957955914
146,29.547738693467338,0.0032560605267291484
147,29.748743718592966,0.002214121158175821
148,29.949748743718594,0.004297999895282476
149,30.150753768844222,0.0033863029477983145
150,30.35175879396985,0.0026048484213833187
151,30.55276381909548,0.0029955756845908166
152,30.753768844221106,0.0026048484213833187
153,30.954773869346734,0.0024746060003141526
154,31.155778894472363,0.002214121158175821
155,31.35678391959799,0.0018233938949683232
156,31.55778894472362,0.002344363579244987
157,31.758793969849247,0.002083878737106655
158,31.959798994974875,0.0015629090528299912
159,32.16080402010051,0.0029955756845907637
160,32.36180904522613,0.001693151473899187
161,32.56281407035176,0.0011721817896224727
162,32.76381909547739,0.0032560605267292057
163,32.96482412060302,0.0016931514738991271
164,33.165829145728644,0.0007814545264150095
165,33.366834170854275,0.0018233938949682906
166,33.5678391959799,0.0019536363160375233
167,33.76884422110553,0.0020838787371066183
168,33.969849246231156,0.001172181789622514
169,34.17085427135679,0.002214121158175782
170,34.37185929648241,0.0009116969474841777
171,34.572864321608044,0.0014326666317608
172,34.77386934673367,0.0013024242106916824
173,34.9748743718593,0.001953636316037455
174,35.175879396984925,0.0013024242106916824
175,35.37688442211056,0.0006512121053458182
176,35.57788944723618,0.001562909052830019
177,35.77889447236181,0.0011721817896224727
178,35.97989949748744,0.001562909052830019
179,36.18090452261307,0.0010419393685533092
180,36.381909547738694,0.0006512121053458412
181,36.582914572864325,0.0005209696842766546
182,36.78391959798995,0.0006512121053458412
183,36.98492462311558,0.0007814545264149818
184,37.185929648241206,0.001172181789622514
185,37.38693467336684,0.0010419393685533092
186,37.58793969849246,0.001172181789622514
187,37.788944723618094,0.0011721817896224727
188,37.98994974874372,0.001172181789622514
189,38.19095477386935,0.0005209696842766546
190,38.391959798994975,0.001041939368553346
191,38.59296482412061,0.0005209696842766546
192,38.79396984924623,0.0006512121053458412
193,38.99497487437186,0.0003907272632074909
194,39.19597989949749,0.0007814545264150095
195,39.39698492462312,0.0009116969474841453
196,39.597989949748744,0.0007814545264150095
197,39.798994974874375,0.0010419393685533092
198,40.0,0.000520969684276673


==> histogram_hole.csv <==
,edges_holed,hist_holed,edges_full,hist_full
0,0.30303030303030304,0.0011144883485309017,0.30303030303030304,0.04012158054711246
1,0.6060606060606061,0.0022289766970618034,0.6060606060606061,0.10253292806484295
2,0.9090909090909092,0.003343465045592705,0.9090909090909092,0.15602836879432622
3,1.2121212121212122,0.008915906788247215,1.2121212121212122,0.19057750759878422
4,1.5151515151515151,0.016717325227963528,1.5151515151515151,0.21175278622087138
5,1.8181818181818183,0.015602836879432615,1.8181818181818183,0.1827760891590678
6,2.121212121212121,0.022289766970618054,2.121212121212121,0.20506585612968609
7,2.4242424242424243,0.03009118541033433,2.4242424242424243,0.15714285714285706
8,2.7272727272727275,0.01894630192502532,2.7272727272727275,0.14265450861195533
9,3.0303030303030303,0.027862208713272565,3.0303030303030303,0.15045592705167188
10,3.3333333333333335,0.02340425531914892,3.3333333333333335,0.13150962512664632
11,3.6363636363636367,0.02897669706180343,3.6363636363636367,0.12593718338399182
12,3.9393939393939394,0.036778115501519784,3.9393939393939394,0.11590678824721388
13,4.242424242424242,0.04457953394123611,4.242424242424242,0.11813576494427568
14,4.545454545454546,0.05349544072948317,4.545454545454546,0.10699088145896633
15,4.848484848484849,0.05126646403242152,4.848484848484849,0.07355623100303957
16,5.151515151515151,0.06686930091185415,5.151515151515151,0.07355623100303957
17,5.454545454545455,0.07355623100303936,5.454545454545455,0.06798378926038487
18,5.757575757575758,0.07801418439716319,5.757575757575758,0.04903748733535972
19,6.0606060606060606,0.0880445795339413,6.0606060606060606,0.05572441742654513
20,6.363636363636364,0.10253292806484275,6.363636363636364,0.03454913880445788
21,6.666666666666667,0.08358662613981771,6.666666666666667,0.04903748733535972
22,6.96969696969697,0.10476190476190485,6.96969696969697,0.05349544072948333
23,7.272727272727273,0.10030395136778095,7.272727272727273,0.03900709219858148
24,7.575757575757576,0.10364741641337395,7.575757575757576,0.05349544072948333
25,7.878787878787879,0.09918946301925034,7.878787878787879,0.052380952380952424
26,8.181818181818182,0.08693009118541041,8.181818181818182,0.043465045592705205
27,8.484848484848484,0.09027355623100312,8.484848484848484,0.02897669706180347
28,8.787878787878789,0.10364741641337336,8.787878787878789,0.03900709219858137
29,9.090909090909092,0.09138804457953402,9.090909090909092,0.02897669706180347
30,9.393939393939394,0.09696048632218854,9.393939393939394,0.02897669706180347
31,9.696969696969697,0.07912867274569409,9.696969696969697,0.030091185410334374
32,10.0,0.08135764944275589,10.0,0.03343465045592708
33,10.303030303030303,0.07021276595744687,10.303030303030303,0.030091185410334374
34,10.606060606060606,0.06352583586626145,10.606060606060606,0.02340425531914896
35,10.90909090909091,0.08135764944275542,10.90909090909091,0.022289766970617925
36,11.212121212121213,0.07801418439716319,11.212121212121213,0.018946301925025347
37,11.515151515151516,0.05572441742654513,11.515151515151516,0.013373860182370833
38,11.818181818181818,0.07244174265450867,11.818181818181818,0.017831813576494444
39,12.121212121212121,0.06686930091185415,12.121212121212121,0.02117527862208715
40,12.424242424242424,0.050151975683890626,12.424242424242424,0.02006079027355625
41,12.727272727272728,0.062411347517730184,12.727272727272728,0.012259371833839858
42,13.030303030303031,0.047922998986828814,13.030303030303031,0.013373860182370833
43,13.333333333333334,0.05906788247213784,13.333333333333334,0.022289766970618054
44,13.636363636363637,0.050151975683890626,13.636363636363637,0.01225937183383993
45,13.93939393939394,0.05572441742654513,13.93939393939394,0.011144883485309027
46,14.242424242424242,0.043465045592705205,14.242424242424242,0.008915906788247222
47,14.545454545454547,0.03900709219858137,14.545454545454547,0.008915906788247168
48,14.84848484848485,0.034549138804457986,14.84848484848485,0.008915906788247222
49,15.151515151515152,0.0423505572441743,15.151515151515152,0.007801418439716318
50,15.454545454545455,0.031205673758865272,15.454545454545455,0.010030395136778125
51,15.757575757575758,0.03232016210739618,15.757575757575758,0.006686930091185417
52,16.060606060606062,0.024518743667679716,16.060606060606062,0.005572441742654481
53,16.363636363636363,0.037892603850050915,16.363636363636363,0.0055724417426545455
54,16.666666666666668,0.01448834853090165,16.666666666666668,0.004457953394123584
55,16.96969696969697,0.024518743667680004,16.96969696969697,0.0022289766970618186
56,17.272727272727273,0.031205673758865092,17.272727272727273,0.005572441742654481
57,17.575757575757578,0.018946301925025236,17.575757575757578,0.0033434650455926884
58,17.87878787878788,0.01671732522796364,17.87878787878788,0.0011144883485309093
59,18.181818181818183,0.013373860182370753,18.181818181818183,0.0
60,18.484848484848484,0.020060790273556367,18.484848484848484,0.0022289766970618186
61,18.78787878787879,0.021175278622087026,18.78787878787879,0.0
62,19.09090909090909,0.01783181357649455,19.09090909090909,0.0011144883485309093
63,19.393939393939394,0.013373860182370753,19.393939393939394,0.002228976697061792
64,19.6969696969697,0.013373860182370753,19.6969696969697,0.001114488348530896
65,20.0,0.006686930091185455,20.0,0.0022289766970618186
66,20.303030303030305,0.011144883485308963,20.303030303030305,0.0
67,20.606060606060606,0.010030395136778184,20.606060606060606,0.0
68,20.90909090909091,0.007801418439716273,20.90909090909091,0.0
69,21.21212121212121,0.0055724417426545455,21.21212121212121,0.0
70,21.515151515151516,0.004457953394123584,21.515151515151516,0.001114488348530896
71,21.81818181818182,0.0033434650455926884,21.81818181818182,0.0
72,22.12121212121212,0.0022289766970618186,22.12121212121212,0.0
73,22.424242424242426,0.004457953394123584,22.424242424242426,0.0
74,22.727272727272727,0.0,22.727272727272727,0.0
75,23.03030303030303,0.005572441742654481,23.03030303030303,0.0
76,23.333333333333336,0.0033434650455926884,23.333333333333336,0.0
77,23.636363636363637,0.006686930091185455,23.636363636363637,0.0
78,23.93939393939394,0.001114488348530896,23.93939393939394,0.0
79,24.242424242424242,0.0,24.242424242424242,0.0
80,24.545454545454547,0.001114488348530896,24.545454545454547,0.0
81,24.848484848484848,0.0033434650455927274,24.848484848484848,0.0
82,25.151515151515152,0.001114488348530896,25.151515151515152,0.0
83,25.454545454545457,0.001114488348530896,25.454545454545457,0.0
84,25.757575757575758,0.0011144883485309093,25.757575757575758,0.0
85,26.060606060606062,0.0,26.060606060606062,0.0
86,26.363636363636363,0.0,26.363636363636363,0.0
87,26.666666666666668,0.0,26.666666666666668,0.0
88,26.96969696969697,0.0,26.96969696969697,0.0
89,27.272727272727273,0.0,27.272727272727273,0.0
90,27.575757575757578,0.0,27.575757575757578,0.0
91,27.87878787878788,0.0,27.87878787878788,0.0
92,28.181818181818183,0.0,28.181818181818183,0.0
93,28.484848484848484,0.0,28.484848484848484,0.0
94,28.78787878787879,0.0,28.78787878787879,0.0
95,29.090909090909093,0.0,29.090909090909093,0.0
96,29.393939393939394,0.0,29.393939393939394,0.0
97,29.6969696969697,0.0,29.6969696969697,0.0
98,30.0,0.0,30.0,0.0


==> postlog.csv <==
,edges,hist
0,-6.729637,7.907659541278523e-07
1,-6.5009427,0.0
2,-6.2722483,0.0
3,-6.043554,0.0
4,-5.8148594,7.907659541278523e-07
5,-5.586165,0.0
6,-5.3574705,0.0
7,-5.128776,7.907659541278523e-07
8,-4.9000816,0.0
9,-4.671387,0.0
10,-4.4426928,0.0
11,-4.2139983,0.0
12,-3.9853036,7.907741980572748e-07
13,-3.7566092,1.5815483961145496e-06
14,-3.5279148,7.907659541278523e-07
15,-3.2992203,5.535361678894966e-06
16,-3.070526,6.326127633022818e-06
17,-2.8418314,1.4233787174301342e-05
18,-2.613137,2.0559914807324162e-05
19,-2.3844423,3.4794064714520085e-05
20,-2.155748,6.168038744846743e-05
21,-1.9270536,7.591392730282343e-05
22,-1.698359,9.884677475715934e-05
23,-1.4696646,0.0002000658721084905
24,-1.2409701,0.00029970185883093837
25,-1.0122757,0.0004104096694808892
26,-0.78358126,0.0005986129475858056
27,-0.55488676,0.0008429630981046856
28,-0.32619232,0.0011948551420175968
29,-0.097497866,0.0017143912005023886
30,0.13119659,0.002391290268142614
31,0.35989106,0.003418503493674434
32,0.5885855,0.004592792601820818
33,0.81728,0.005957677280601033
34,1.0459744,0.008010500870600014
35,1.2746689,0.01048645664043752
36,1.5033634,0.013712743889148553
37,1.7320578,0.01693196886883391
38,1.9607522,0.02152080762027437
39,2.1894467,0.026355438485127187
40,2.4181411,0.03196275986584779
41,2.6468356,0.03801923630851301
42,2.87553,0.04585572691392003
43,3.1042244,0.053534064328501475
44,3.3329191,0.0615253957056482
45,3.5616136,0.07188770079699074
46,3.790308,0.08248881969614656
47,4.0190024,0.0944751808375169
48,4.247697,0.10772051056915843
49,4.4763913,0.12042416562222238
50,4.7050858,0.13421828692602863
51,4.93378,0.1469931109149641
52,5.1624746,0.15884590180138647
53,5.391169,0.16885699878064508
54,5.6198635,0.1760466428355755
55,5.848558,0.18201929808710318
56,6.0772524,0.18370995569702853
57,6.305947,0.18324024072027656
58,6.5346413,0.179500708523206
59,6.7633357,0.17509930522253034
60,6.99203,0.16795947942270997
61,7.2207246,0.16079988447403637
62,7.449419,0.15348134556858312
63,7.678114,0.14528650418558675
64,7.9068084,0.13557648657832144
65,8.135503,0.1285116362400766
66,8.364197,0.11831114447085424
67,8.592892,0.10799399499582986
68,8.821586,0.09870451144192856
69,9.050281,0.08833356191888302
70,9.278975,0.07831029194408536
71,9.507669,0.0692875667994934
72,9.736363,0.05974033146611438
73,9.965058,0.05284245513236339
74,10.193752,0.04587533031551212
75,10.422447,0.04019863466468971
76,10.651142,0.034656040527600164
77,10.879836,0.030070293145522505
78,11.108531,0.02472460383653044
79,11.337225,0.021316331510826923
80,11.56592,0.017092762487257898
81,11.794614,0.01506994100021623
82,12.023309,0.012687313501992401
83,12.252003,0.010565203625709861
84,12.480698,0.008538868810428443
85,12.709392,0.007217170383343604
86,12.9380865,0.006021808297037655
87,13.16678,0.004441639754929443
88,13.395475,0.0037000710468600376
89,13.624169,0.0027375746540084975
90,13.852864,0.0020244030519259875
91,14.081558,0.0014186045434116824
92,14.310253,0.0010050844839835666
93,14.538947,0.0008302869401238944
94,14.767642,0.0005559200568374881
95,14.996336,0.00039695623232589996
96,15.225031,0.0003123590646526426
97,15.453725,7.907494667846614e-05
98,15.68242,3.716677478145368e-05
99,15.911114,1.265199146855458e-05


==> prelog.csv <==
,edges,hist
0,0.0011949666,0.0018808303191393586
1,102.196144,0.0010047754310770294
2,204.3911,0.0006861381710271191
3,306.58606,0.000511308342675753
4,408.781,0.00040107261198040855
5,510.97595,0.0003265994030141807
6,613.1709,0.00027211797687716276
7,715.36584,0.00023261680612719397
8,817.5608,0.00020172017317198585
9,919.75574,0.00017774411984982936
10,1021.9507,0.00015746495281984023
11,1124.1456,0.00014125977536518387
12,1226.3406,0.00012818060893686118
13,1328.5355,0.0001167137315807675
14,1430.7305,0.00010691170062918825
15,1532.9254,9.868886709617686e-05
16,1635.1204,9.169325612006467e-05
17,1737.3153,8.523649052041359e-05
18,1839.5103,7.973460493763749e-05
19,1941.7052,7.448878150912717e-05
20,2043.9001,7.007582846050468e-05
21,2146.0952,6.600819506048967e-05
22,2248.29,6.235681130267971e-05
23,2350.485,5.881491037371493e-05
24,2452.68,5.5714421847472964e-05
25,2554.875,5.282726047675043e-05
26,2657.0698,5.042861161124573e-05
27,2759.265,4.820397932034617e-05
28,2861.4597,4.6026719089446194e-05
29,2963.6548,4.386295084113952e-05
30,3065.8496,4.223746383037911e-05
31,3168.0447,4.055289671764026e-05
32,3270.2395,3.9087566870056226e-05
33,3372.4346,3.771550522786816e-05
34,3474.6294,3.5980317391050065e-05
35,3576.8245,3.4550205141953635e-05
36,3679.0193,3.3659480389104294e-05
37,3781.2144,3.235058082999983e-05
38,3883.4092,3.0947737635172385e-05
39,3985.6042,3.013938205569177e-05
40,4087.7993,2.912741452123664e-05
41,4189.994,2.8124223030933657e-05
42,4292.189,2.7239111292318234e-05
43,4394.3843,2.641778882013957e-05
44,4496.579,2.5572977358734304e-05
45,4598.774,2.4825317445781383e-05
46,4700.9688,2.3954024355369817e-05
47,4803.164,2.3369282945479224e-05
48,4905.359,2.2831852612783837e-05
49,5007.5537,2.211409909634903e-05
50,5109.7485,2.146437298088548e-05
51,5211.944,2.1013402135741417e-05
52,5314.1387,2.0386429574417824e-05
53,5416.3335,1.9750962888639372e-05
54,5518.5283,1.9266351819291194e-05
55,5620.7236,1.8946675479320787e-05
56,5722.9185,1.8360050009157728e-05
57,5825.1133,1.7989316868888767e-05
58,5927.308,1.755249343832021e-05
59,6029.5034,1.7056378866264435e-05
60,6131.698,1.6747582050145417e-05
61,6233.893,1.6359683700040614e-05
62,6336.088,1.5981264882342783e-05
63,6438.283,1.5592912007064282e-05
64,6540.478,1.5279160285013266e-05
65,6642.673,1.4937271775705564e-05
66,6744.8677,1.4626812425145885e-05
67,6847.063,1.4241992296890886e-05
68,6949.258,1.3940627839669861e-05
69,7051.4526,1.3735353165344327e-05
70,7153.6475,1.3380305617137663e-05
71,7255.843,1.3108203643094587e-05
72,7358.0376,1.2939736841406732e-05
73,7460.2324,1.2672288334508347e-05
74,7562.4277,1.232550546676541e-05
75,7664.6226,1.2133856783752863e-05
76,7766.8174,1.1879386971959657e-05
77,7869.012,1.1627869938587774e-05
78,7971.2075,1.139327530784565e-05
79,8073.4023,1.1189239360003115e-05
80,8175.597,1.108943339765863e-05
81,8277.792,1.0793149238222244e-05
82,8379.987,1.0664070283552925e-05
83,8482.182,1.0373399926950879e-05
84,8584.377,1.0259083714859266e-05
85,8686.572,9.977458609526417e-06
86,8788.767,9.874018579392786e-06
87,8890.962,9.770850852381318e-06
88,8993.157,9.59115106200068e-06
89,9095.352,9.42613261530011e-06
90,9197.547,9.262002166719932e-06
91,9299.741,9.16918657821494e-06
92,9401.937,9.029388114511576e-06
93,9504.132,8.833046832225022e-06
94,9606.326,8.619194647594617e-06
95,9708.521,8.469840339536846e-06
96,9810.717,8.319857694421705e-06
97,9912.911,8.140871549632349e-06
98,10015.106,8.038842401031476e-06
99,10117.301,8.03823470286279e-06


==> train_1+3_test_2.csv <==
,edge,hist
0,0.40404040404040403,0.04488917677843052
1,0.8080808080808081,0.12501667479028244
2,1.2121212121212122,0.17600112875503449
3,1.6161616161616161,0.1957472871398887
4,2.0202020202020203,0.19104884430876573
5,2.4242424242424243,0.17974718452579466
6,2.8282828282828283,0.1623502475565019
7,3.2323232323232323,0.15187398989251175
8,3.6363636363636362,0.13333418845078374
9,4.040404040404041,0.11631820630563595
10,4.444444444444445,0.10590544111233681
11,4.848484848484849,0.09390536415176626
12,5.252525252525253,0.0849529257843565
13,5.656565656565657,0.07727033683076372
14,6.0606060606060606,0.06736551140299121
15,6.4646464646464645,0.05974641492008928
16,6.8686868686868685,0.05225430337856906
17,7.2727272727272725,0.05085746902337037
18,7.6767676767676765,0.044762191837048826
19,8.080808080808081,0.040571688771452674
20,8.484848484848484,0.03625420076447509
21,8.88888888888889,0.03295259228855076
22,9.292929292929292,0.025016033452194716
23,9.696969696969697,0.02222236474179724
24,10.1010101010101,0.021714424976270543
25,10.505050505050505,0.016508042379620808
26,10.909090909090908,0.015555655319258139
27,11.313131313131313,0.012381031784715606
28,11.717171717171716,0.011301659782971218
29,12.121212121212121,0.010793720017444374
30,12.525252525252524,0.008507991072573837
31,12.929292929292929,0.008698468484646348
32,13.333333333333334,0.007746081424283609
33,13.737373737373737,0.006730201893230051
34,14.141414141414142,0.006730201893230021
35,14.545454545454545,0.006285754598394104
36,14.94949494949495,0.004444472948359449
37,15.353535353535353,0.004825427772504565
38,15.757575757575758,0.005015905184577092
39,16.161616161616163,0.0038730407121418046
40,16.565656565656564,0.0033016084759241904
41,16.96969696969697,0.0037460557707601062
42,17.373737373737374,0.003492085887996709
43,17.77777777777778,0.0025396988276339704
44,18.18181818181818,0.0022857289448705936
45,18.585858585858585,0.002349221415561423
46,18.98989898989899,0.002349221415561423
47,19.393939393939394,0.0018412816500346283
48,19.7979797979798,0.002031759062107176
49,20.2020202020202,0.0015873117672712456
50,20.606060606060606,0.0017142967086529299
51,21.01010101010101,0.0019047741207254777
52,21.414141414141415,0.001777789179343779
53,21.818181818181817,0.0014603268258895456
54,22.22222222222222,0.0012698494138169852
55,22.626262626262626,0.0013968343551986836
56,23.03030303030303,0.0008888945896718895
57,23.434343434343432,0.0009523870603627472
58,23.838383838383837,0.001015879531053588
59,24.242424242424242,0.0007619096482901911
60,24.646464646464647,0.0009523870603627389
61,25.05050505050505,0.0005714322362176484
62,25.454545454545453,0.0003174623534542463
63,25.858585858585858,0.0006984171775993418
64,26.262626262626263,0.00038095482414509556
65,26.666666666666668,0.0011428644724352868
66,27.07070707070707,0.0005714322362176484
67,27.474747474747474,0.0005714322362176434
68,27.87878787878788,0.0006349247069084926
69,28.282828282828284,0.0007619096482901911
70,28.686868686868685,0.0005079397655267985
71,29.09090909090909,0.000507939765526794
72,29.494949494949495,0.00038095482414509556
73,29.8989898989899,0.0006984171775993418
74,30.3030303030303,0.0003809548241450989
75,30.707070707070706,0.00019047741207254778
76,31.11111111111111,0.0001269849413816985
77,31.515151515151516,0.00019047741207254778
78,31.919191919191917,0.00019047741207254946
79,32.323232323232325,0.0006349247069084871
80,32.72727272727273,0.0003809548241450989
81,33.13131313131313,0.00012698494138169963
82,33.535353535353536,0.00025396988276339477
83,33.93939393939394,0.00031746235345424907
84,34.343434343434346,6.349247069084869e-05
85,34.74747474747475,0.0003809548241450989
86,35.15151515151515,0.0005079397655267985
87,35.55555555555556,0.00031746235345424354
88,35.95959595959596,0.00044444729483594873
89,36.36363636363636,0.00012698494138169963
90,36.76767676767677,0.0001904774120725461
91,37.17171717171717,6.349247069084982e-05
92,37.57575757575758,0.0001904774120725461
93,37.97979797979798,0.0
94,38.38383838383838,6.349247069084982e-05
95,38.78787878787879,0.0005714322362176383
96,39.19191919191919,0.00012698494138169963
97,39.5959595959596,0.00031746235345424354
98,40.0,0.0


==> train_1_test_2.csv <==
,edge,hist
0,0.40404040404040403,0.04703826720357024
1,0.8080808080808081,0.1301328579855857
2,1.2121212121212122,0.18485213778245144
3,1.6161616161616161,0.22033714637461854
4,2.0202020202020203,0.21341788709636045
5,2.4242424242424243,0.19253315037574703
6,2.8282828282828283,0.17437802970068483
7,3.2323232323232323,0.1543185257380287
8,3.6363636363636362,0.138829541665598
9,4.040404040404041,0.12645105029623727
10,4.444444444444445,0.1060106696760625
11,4.848484848484849,0.09521916437969685
12,5.252525252525253,0.08296763189617587
13,5.656565656565657,0.07414398933032396
14,6.0606060606060606,0.06290812793351971
15,6.4646464646464645,0.05300533483803125
16,6.8686868686868685,0.05040267767831953
17,7.2727272727272725,0.04468952781553773
18,7.6767676767676765,0.03802418630895894
19,8.080808080808081,0.033707584190412615
20,8.484848484848484,0.030914488701941644
21,8.88888888888889,0.02475698273872113
22,9.292929292929292,0.019488188976378
23,9.696969696969697,0.019107312318859124
24,10.1010101010101,0.014409833542794155
25,10.505050505050505,0.013648080227756517
26,10.909090909090908,0.009902793095488496
27,11.313131313131313,0.009966272538408249
28,11.717171717171716,0.010347149195927082
29,12.121212121212121,0.009839313652568652
30,12.525252525252524,0.008252327579573745
31,12.929292929292929,0.007109697607017349
32,13.333333333333334,0.006220985406140181
33,13.737373737373737,0.0039992049039472765
34,14.141414141414142,0.0042531226756264496
35,14.545454545454545,0.005141834876503642
36,14.94949494949495,0.004507040447305642
37,15.353535353535353,0.004824437661904651
38,15.757575757575758,0.0036183282464284723
39,16.161616161616163,0.003999204903947258
40,16.565656565656564,0.0024122188309523363
41,16.96969696969697,0.0026026571597117082
42,17.373737373737374,0.002412218830952315
43,17.77777777777778,0.002412218830952315
44,18.18181818181818,0.0020948216163533444
45,18.585858585858585,0.002031342173433528
46,18.98989898989899,0.001586986072994944
47,19.393939393939394,0.0015235066300751463
48,19.7979797979798,0.0020948216163533258
49,20.2020202020202,0.001586986072994958
50,20.606060606060606,0.0011426299725563597
51,21.01010101010101,0.0014600271871553485
52,21.414141414141415,0.0012061094154761575
53,21.818181818181817,0.0009521916437969747
54,22.22222222222222,0.0014600271871553485
55,22.626262626262626,0.0007617533150375732
56,23.03030303030303,0.0008252327579573709
57,23.434343434343432,0.0008252327579573781
58,23.838383838383837,0.0008252327579573709
59,24.242424242424242,0.0003808766575187866
60,24.646464646464647,0.0006982738721177754
61,25.05050505050505,0.00025391777167919324
62,25.454545454545453,0.0001904383287593933
63,25.858585858585858,0.0006982738721177754
64,26.262626262626263,0.00031739721459898883
65,26.666666666666668,0.0001904383287593933
66,27.07070707070707,0.0005078355433583865
67,27.474747474747474,0.0001904383287593933
68,27.87878787878788,0.0001904383287593933
69,28.282828282828284,0.0005713149862781799
70,28.686868686868685,0.00019043832875939497
71,29.09090909090909,0.000253917771679191
72,29.494949494949495,0.0001269588858395955
73,29.8989898989899,0.0003808766575187866
74,30.3030303030303,0.00019043832875939497
75,30.707070707070706,0.0001269588858395955
76,31.11111111111111,0.0
77,31.515151515151516,0.000253917771679191
78,31.919191919191917,0.0
79,32.323232323232325,6.34794429197972e-05
80,32.72727272727273,0.0
81,33.13131313131313,0.00019043832875939497
82,33.535353535353536,0.0001269588858395944
83,33.93939393939394,0.00025391777167919324
84,34.343434343434346,6.34794429197972e-05
85,34.74747474747475,0.00019043832875939497
86,35.15151515151515,0.0
87,35.55555555555556,0.0001269588858395944
88,35.95959595959596,0.00012695888583959662
89,36.36363636363636,6.347944291979831e-05
90,36.76767676767677,6.34794429197972e-05
91,37.17171717171717,0.0
92,37.57575757575758,0.0001269588858395944
93,37.97979797979798,0.0
94,38.38383838383838,0.0
95,38.78787878787879,0.0
96,39.19191919191919,0.0
97,39.5959595959596,0.0
98,40.0,0.0


==> train_3_test_2.csv <==
,edge,hist
0,0.40404040404040403,0.00432114614357605
1,0.8080808080808081,0.012518614563007086
2,1.2121212121212122,0.02160573071788025
3,1.6161616161616161,0.03336179007907981
4,2.0202020202020203,0.04562621957481769
5,2.4242424242424243,0.05452269692923899
6,2.8282828282828283,0.06297435041593921
7,3.2323232323232323,0.07104472630173567
8,3.6363636363636362,0.08070375885796448
9,4.040404040404041,0.08019538872342603
10,4.444444444444445,0.08890122727739552
11,4.848484848484849,0.09144307795008731
12,5.252525252525253,0.09315882715415427
13,5.656565656565657,0.08972732874602035
14,6.0606060606060606,0.08152986032658932
15,6.4646464646464645,0.08191113792749308
16,6.8686868686868685,0.08057666632432989
17,7.2727272727272725,0.07110827256855295
18,7.6767676767676765,0.06462655335318887
19,8.080808080808081,0.06507137722090979
20,8.484848484848484,0.05878029680599788
21,8.88888888888889,0.05382368799424863
22,9.292929292929292,0.05032864331929764
23,9.696969696969697,0.04899417171613423
24,10.1010101010101,0.0482951627811442
25,10.505050505050505,0.05102765225428766
26,10.909090909090908,0.05261630892472026
27,11.313131313131313,0.048803532915682346
28,11.717171717171716,0.04371983157029896
29,12.121212121212121,0.04295727636849123
30,12.525252525252524,0.03965287049399208
31,12.929292929292929,0.038254852624011425
32,13.333333333333334,0.035840094484954226
33,13.737373737373737,0.03361597514634906
34,14.141414141414142,0.03310760501181055
35,14.545454545454545,0.03164604087501291
36,14.94949494949495,0.029739652870493932
37,15.353535353535353,0.029294829002772995
38,15.757575757575758,0.027134255930984844
39,16.161616161616163,0.02700716339735026
40,16.565656565656564,0.023194387388312778
41,16.96969696969697,0.022940202321043397
42,17.373737373737374,0.02205055458560127
43,17.77777777777778,0.022368285919687744
44,18.18181818181818,0.019572250179726948
45,18.585858585858585,0.019445157646092184
46,18.98989898989899,0.015823020437506385
47,19.393939393939394,0.013662447365718365
48,19.7979797979798,0.013535354832083776
49,20.2020202020202,0.012963438430728237
50,20.606060606060606,0.013154077231180008
51,21.01010101010101,0.011628966827564936
52,21.414141414141415,0.011501874293930346
53,21.818181818181817,0.009595486289411587
54,22.22222222222222,0.007816190818527252
55,22.626262626262626,0.008832931087603966
56,23.03030303030303,0.007816190818527252
57,23.434343434343432,0.009341301222142407
58,23.838383838383837,0.008261014686248314
59,24.242424242424242,0.006036895347642999
60,24.646464646464647,0.007307820683988894
61,25.05050505050505,0.006418172948546824
62,25.454545454545453,0.005020155078566284
63,25.858585858585858,0.00590980281400841
64,26.262626262626263,0.004448238677210631
65,26.666666666666668,0.0034950446749512096
66,27.07070707070707,0.00444823867721067
67,27.474747474747474,0.003431498408133915
68,27.87878787878788,0.004448238677210631
69,28.282828282828284,0.003240859607682031
70,28.686868686868685,0.003177313340864764
71,29.09090909090909,0.002541850672691789
72,29.494949494949495,0.0027324894731436734
73,29.8989898989899,0.0028595820067782627
74,30.3030303030303,0.003050220807230174
75,30.707070707070706,0.002541850672691789
76,31.11111111111111,0.0024783044058744944
77,31.515151515151516,0.0019063880045188416
78,31.919191919191917,0.001779295470884268
79,32.323232323232325,0.002224119338605296
80,32.72727272727273,0.0013980178699804962
81,33.13131313131313,0.001779295470884268
82,33.535353535353536,0.00228766560542259
83,33.93939393939394,0.0017157492040669729
84,34.343434343434346,0.0019699342713361194
85,34.74747474747475,0.0019063880045188583
86,35.15151515151515,0.0021605730717880398
87,35.55555555555556,0.0015886566704323543
88,35.95959595959596,0.0010802865358940199
89,36.36363636363636,0.0007625552018075435
90,36.76767676767677,0.001207379069528589
91,37.17171717171717,0.0010167402690767244
92,37.57575757575758,0.0006354626681729417
93,37.97979797979798,0.0007625552018075435
94,38.38383838383838,0.0006990089349902481
95,38.78787878787879,0.0001906388004518825
96,39.19191919191919,0.00038127760090377174
97,39.5959595959596,0.0005083701345383533
98,40.0,0.00038127760090377174


==> us.csv <==
,edge,hist
0,0.20100502512562815,0.031013185911084887
1,0.4020100502512563,0.08704112259818886
2,0.6030150753768845,0.13949552346014724
3,0.8040201005025126,0.1605538595726123
4,1.0050251256281408,0.18288845847977211
5,1.206030150753769,0.19437482363202588
6,1.407035175879397,0.21300826043457072
7,1.6080402010050252,0.21530553346502143
8,1.8090452261306533,0.20126664272337808
9,2.0100502512562817,0.20445729971011498
10,2.21105527638191,0.19501295502937332
11,2.412060301507538,0.18658962058438727
12,2.613065326633166,0.17229547728380495
13,2.814070351758794,0.16195774864677664
14,3.0150753768844223,0.15430017187860753
15,3.2160804020100504,0.1494503732587671
16,3.4170854271356785,0.13707062415022706
17,3.6180904522613067,0.12226597573176676
18,3.819095477386935,0.11524653036094508
19,4.020100502512563,0.11333213616890254
20,4.2211055276381915,0.10950334778481825
21,4.42211055276382,0.09980375054513738
22,4.623115577889448,0.09444344680741901
23,4.824120603015076,0.0858924860829635
24,5.025125628140704,0.08346758677304328
25,5.226130653266332,0.07785203047638595
26,5.42713567839196,0.07287460557707602
27,5.628140703517588,0.07325748441548446
28,5.8291457286432165,0.06764192811882713
29,6.030150753768845,0.059729098791719046
30,6.231155778894473,0.058452835997024194
31,6.432160804020101,0.053347784818244794
32,6.633165829145729,0.04990187527256869
33,6.834170854271357,0.040329904312357306
34,7.035175879396985,0.04249955106333855
35,7.236180904522613,0.04198904594546061
36,7.437185929648241,0.03764975244349812
37,7.63819095477387,0.03496960057463893
38,7.839195979899498,0.031268438470023856
39,8.040201005025127,0.028715912880634034
40,8.241206030150755,0.029226417998512097
41,8.442211055276383,0.031396064749493344
42,8.643216080402011,0.025270003334958057
43,8.84422110552764,0.024887124496549604
44,9.045226130653267,0.025908134732305483
45,9.246231155778895,0.02284510402503784
46,9.447236180904524,0.02475949821708012
47,9.648241206030152,0.020292578435648138
48,9.84924623115578,0.016719042610502555
49,10.050251256281408,0.01684666888997204
50,10.251256281407036,0.018250557964136375
51,10.452261306532664,0.015570406095277187
52,10.653266331658292,0.013273133064826456
53,10.85427135678392,0.015570406095277187
54,11.055276381909549,0.013273133064826456
55,11.256281407035177,0.011996870270131603
56,11.457286432160805,0.01237974910854006
57,11.658291457286433,0.013783638182704396
58,11.859296482412061,0.010210102357558813
59,12.06030150753769,0.010337728637028296
60,12.261306532663317,0.00995484979861984
61,12.462311557788945,0.010210102357558813
62,12.663316582914574,0.008040455606577564
63,12.864321608040202,0.010592981195967266
64,13.06532663316583,0.010210102357558813
65,13.266331658291458,0.007147071650291168
66,13.467336683417086,0.006381313973474257
67,13.668341708542714,0.006381313973474257
68,13.869346733668342,0.007657576768169108
69,14.07035175879397,0.005487930017187861
70,14.271356783919598,0.007657576768169108
71,14.472361809045227,0.005105051178779406
72,14.673366834170855,0.006126061414535287
73,14.874371859296483,0.005870808855596317
74,15.075376884422111,0.00497742489930992
75,15.27638190954774,0.004849798619840436
76,15.477386934673367,0.0031906569867371287
77,15.678391959798995,0.0040840409430235244
78,15.879396984924623,0.005105051178779406
79,16.080402010050253,0.003318283266206584
80,16.28140703517588,0.0030630307072676433
81,16.48241206030151,0.003318283266206614
82,16.683417085427138,0.0022972730304507325
83,16.884422110552766,0.002552525589389703
84,17.085427135678394,0.0030630307072676433
85,17.286432160804022,0.0022972730304507325
86,17.48743718592965,0.002424899309920218
87,17.68844221105528,0.002807778148328673
88,17.889447236180906,0.0022972730304507325
89,18.090452261306535,0.002169646750981247
90,18.291457286432163,0.002424899309920218
91,18.49246231155779,0.001786767912572792
92,18.69346733668342,0.0022972730304507325
93,18.894472361809047,0.0022972730304507325
94,19.095477386934675,0.002807778148328673
95,19.296482412060303,0.002169646750981247
96,19.49748743718593,0.002169646750981247
97,19.69849246231156,0.002680151868859188
98,19.899497487437188,0.002552525589389703
99,20.100502512562816,0.002424899309920218
100,20.301507537688444,0.002552525589389703
101,20.502512562814072,0.0022972730304507325
102,20.7035175879397,0.0014038890741643365
103,20.90452261306533,0.001659141633103307
104,21.105527638190956,0.0020420204715117622
105,21.306532663316585,0.0010210102357558811
106,21.507537688442213,0.0015315153536338217
107,21.70854271356784,0.0011486365152253662
108,21.90954773869347,0.0002552525589389703
109,22.110552763819097,0.0010210102357558811
110,22.311557788944725,0.0011486365152253662
111,22.512562814070353,0.0010210102357558811
112,22.71356783919598,0.0010210102357558811
113,22.91457286432161,0.0006381313973474258
114,23.115577889447238,0.000893383956286396
115,23.316582914572866,0.0012762627946948516
116,23.517587939698494,0.0015315153536338217
117,23.718592964824122,0.000893383956286396
118,23.91959798994975,0.0011486365152253662
119,24.12060301507538,0.000893383956286396
120,24.321608040201006,0.0006381313973474258
121,24.522613065326635,0.0007657576768169108
122,24.723618090452263,0.0007657576768169108
123,24.92462311557789,0.0005105051178779406
124,25.12562814070352,0.0003828788384084554
125,25.326633165829147,0.0003828788384084554
126,25.527638190954775,0.0002552525589389703
127,25.728643216080403,0.0005105051178779406
128,25.92964824120603,0.00012762627946948514
129,26.13065326633166,0.0005105051178779406
130,26.331658291457288,0.0
131,26.532663316582916,0.0003828788384084554
132,26.733668341708544,0.0003828788384084554
133,26.934673366834172,0.0003828788384084554
134,27.1356783919598,0.0002552525589389703
135,27.33668341708543,0.0
136,27.537688442211056,0.00012762627946948514
137,27.738693467336685,0.00012762627946948514
138,27.939698492462313,0.0002552525589389703
139,28.14070351758794,0.0003828788384084554
140,28.34170854271357,0.0002552525589389703
141,28.542713567839197,0.0
142,28.743718592964825,0.00012762627946948514
143,28.944723618090453,0.0002552525589389703
144,29.14572864321608,0.0005105051178779406
145,29.34673366834171,0.00012762627946948514
146,29.547738693467338,0.0002552525589389703
147,29.748743718592966,0.0002552525589389703
148,29.949748743718594,0.0002552525589389703
149,30.150753768844222,0.0
150,30.35175879396985,0.00012762627946948514
151,30.55276381909548,0.0003828788384084554
152,30.753768844221106,0.00012762627946948514
153,30.954773869346734,0.0003828788384084554
154,31.155778894472363,0.00012762627946948514
155,31.35678391959799,0.0
156,31.55778894472362,0.00012762627946948514
157,31.758793969849247,0.00012762627946948514
158,31.959798994974875,0.0
159,32.16080402010051,0.0003828788384084487
160,32.36180904522613,0.0
161,32.56281407035176,0.0001276262794694829
162,32.76381909547739,0.00012762627946948742
163,32.96482412060302,0.0002552525589389658
164,33.165829145728644,0.0
165,33.366834170854275,0.0001276262794694829
166,33.5678391959799,0.00012762627946948742
167,33.76884422110553,0.0001276262794694829
168,33.969849246231156,0.0
169,34.17085427135679,0.0
170,34.37185929648241,0.0
171,34.572864321608044,0.0
172,34.77386934673367,0.00012762627946948742
173,34.9748743718593,0.0002552525589389658
174,35.175879396984925,0.00012762627946948742
175,35.37688442211056,0.0
176,35.57788944723618,0.0
177,35.77889447236181,0.0001276262794694829
178,35.97989949748744,0.00012762627946948742
179,36.18090452261307,0.0
180,36.381909547738694,0.0
181,36.582914572864325,0.0001276262794694829
182,36.78391959798995,0.0
183,36.98492462311558,0.0
184,37.185929648241206,0.00012762627946948742
185,37.38693467336684,0.0001276262794694829
186,37.58793969849246,0.0003828788384084622
187,37.788944723618094,0.0001276262794694829
188,37.98994974874372,0.00025525255893897483
189,38.19095477386935,0.0
190,38.391959798994975,0.00012762627946948742
191,38.59296482412061,0.0
192,38.79396984924623,0.00012762627946948742
193,38.99497487437186,0.0
194,39.19597989949749,0.0
195,39.39698492462312,0.0
196,39.597989949748744,0.0
197,39.798994974874375,0.0
198,40.0,0.0

